A Very Low Resource Language Speech Corpus for Computational Language Documentation Experiments

Most speech and language technologies are trained with massive amounts of speech and text information. However, most of the world languages do not have such resources or stable orthography. Systems constructed under these almost zero resource conditions are not only promising for speech technology but also for computational language documentation. The goal of computational language documentation is to help field linguists to (semi-)automatically analyze and annotate audio recordings of endangered and unwritten languages. Example tasks are automatic phoneme discovery or lexicon discovery from the speech signal. This paper presents a speech corpus collected during a realistic language documentation process. It is made up of 5k speech utterances in Mboshi (Bantu C25) aligned to French text translations. Speech transcriptions are also made available: they correspond to a non-standard graphemic form close to the language phonology. We present how the data was collected, cleaned and processed and we illustrate its use through a zero-resource task: spoken term discovery. The dataset is made available to the community for reproducible computational language documentation experiments and their evaluation.

==> results/dpseg_true_phones_with_SIL.txt <==
from `/pylon2/ci560op/godard/icassp2017/ARRAY_7_DPSEG/dpseg_sanity_check_list`


-------------------------------------
boundary total
#folds:    4
#samples:  4000
-------------------------------------
measure    mean   std    min    max
---------  -----  -----  -----  -----
precision  0.538  0.002  0.536  0.541
recall     0.835  0.003  0.831  0.839
fscore     0.654  0.002  0.652  0.658
-------------------------------------


-------------------------------------
token total
#folds:    4
#samples:  4000
-------------------------------------
measure    mean   std    min    max
---------  -----  -----  -----  -----
precision  0.208  0.001  0.207  0.210
recall     0.352  0.002  0.350  0.355
fscore     0.262  0.001  0.261  0.264
-------------------------------------

-------------------------------------
type total
#folds:    4
#samples:  4000
-------------------------------------
measure    mean   std    min    max
---------  -----  -----  -----  -----
precision  0.075  0.005  0.070  0.083
recall     0.139  0.010  0.130  0.156
fscore     0.097  0.006  0.091  0.108
-------------------------------------


==> results/laurent_jansen.txt <==
-------------------------------------
boundary total
#folds:    4
#samples:  4000
-------------------------------------
measure    mean   std    min    max
---------  -----  -----  -----  -----
precision  0.319  0.004  0.315  0.325
recall     0.138  0.003  0.134  0.142
fscore     0.193  0.003  0.190  0.196
-------------------------------------


-------------------------------------
token total
#folds:    4
#samples:  4000
-------------------------------------
measure    mean   std    min    max
---------  -----  -----  -----  -----
precision  0.045  0.005  0.039  0.052
recall     0.016  0.002  0.014  0.019
fscore     0.024  0.003  0.021  0.028
-------------------------------------

-------------------------------------
type total
#folds:    4
#samples:  4000
-------------------------------------
measure    mean   std    min    max
---------  -----  -----  -----  -----
precision  0.046  0.008  0.034  0.054
recall     0.048  0.007  0.038  0.055
fscore     0.047  0.008  0.036  0.055
-------------------------------------


==> results/sorted_markus_boundary_results.txt <==

dpseg_f_run01_05/dpseg_f_run01_05.eval
boundary total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.273  0.004  0.268  0.277
recall     0.461  0.003  0.456  0.465
fscore     0.343  0.004  0.339  0.346
-------------------------------------

dpseg_f_run01_30/dpseg_f_run01_30.eval
boundary total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.246  0.003  0.243  0.250
recall     0.586  0.003  0.582  0.588
fscore     0.347  0.003  0.343  0.351
-------------------------------------

dpseg_f_run01_60/dpseg_f_run01_60.eval
boundary total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.244  0.003  0.240  0.248
recall     0.602  0.002  0.599  0.604
fscore     0.348  0.004  0.342  0.351
-------------------------------------

dpseg_f_run02_05/dpseg_f_run02_05.eval
boundary total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.273  0.003  0.268  0.277
recall     0.472  0.003  0.468  0.477
fscore     0.346  0.003  0.342  0.351
-------------------------------------

dpseg_f_run02_30/dpseg_f_run02_30.eval
boundary total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.246  0.003  0.241  0.249
recall     0.588  0.004  0.583  0.592
fscore     0.347  0.004  0.341  0.351
-------------------------------------

dpseg_f_run02_60/dpseg_f_run02_60.eval
boundary total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.244  0.003  0.240  0.248
recall     0.601  0.003  0.596  0.604
fscore     0.347  0.003  0.342  0.352
-------------------------------------

dpseg_f_run03_05/dpseg_f_run03_05.eval
boundary total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.275  0.003  0.272  0.279
recall     0.462  0.005  0.458  0.469
fscore     0.345  0.003  0.341  0.348
-------------------------------------

dpseg_f_run03_30/dpseg_f_run03_30.eval
boundary total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.246  0.003  0.242  0.249
recall     0.592  0.001  0.591  0.593
fscore     0.347  0.003  0.344  0.351
-------------------------------------

dpseg_f_run03_60/dpseg_f_run03_60.eval
boundary total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.245  0.003  0.241  0.247
recall     0.602  0.002  0.599  0.604
fscore     0.348  0.003  0.343  0.351
-------------------------------------


==> results/sorted_markus_token_type_results.txt <==

dpseg_f_run01_05/dpseg_f_run01_05.eval
token total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.022  0.001  0.020  0.023
recall     0.046  0.002  0.042  0.049
fscore     0.030  0.002  0.027  0.032
-------------------------------------
type total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.025  0.005  0.021  0.031
recall     0.069  0.013  0.057  0.087
fscore     0.037  0.007  0.030  0.046
-------------------------------------

dpseg_f_run01_30/dpseg_f_run01_30.eval
token total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.014  0.001  0.013  0.015
recall     0.046  0.003  0.043  0.050
fscore     0.022  0.001  0.020  0.024
-------------------------------------
type total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.020  0.002  0.017  0.022
recall     0.045  0.004  0.038  0.050
fscore     0.028  0.003  0.023  0.030
-------------------------------------

dpseg_f_run01_60/dpseg_f_run01_60.eval
token total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.014  0.001  0.013  0.015
recall     0.047  0.003  0.044  0.051
fscore     0.022  0.001  0.020  0.024
-------------------------------------
type total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.020  0.002  0.017  0.024
recall     0.044  0.005  0.038  0.053
fscore     0.027  0.003  0.024  0.033
-------------------------------------

dpseg_f_run02_05/dpseg_f_run02_05.eval
token total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.020  0.002  0.019  0.022
recall     0.044  0.003  0.040  0.047
fscore     0.028  0.002  0.025  0.030
-------------------------------------
type total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.025  0.002  0.022  0.028
recall     0.067  0.006  0.059  0.076
fscore     0.037  0.003  0.032  0.041
-------------------------------------

dpseg_f_run02_30/dpseg_f_run02_30.eval
token total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.014  0.001  0.014  0.016
recall     0.046  0.003  0.044  0.051
fscore     0.022  0.001  0.021  0.024
-------------------------------------
type total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.020  0.002  0.017  0.023
recall     0.045  0.005  0.039  0.053
fscore     0.028  0.003  0.024  0.032
-------------------------------------

dpseg_f_run02_60/dpseg_f_run02_60.eval
token total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.014  0.001  0.013  0.015
recall     0.047  0.003  0.043  0.051
fscore     0.021  0.002  0.020  0.024
-------------------------------------
type total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.020  0.002  0.017  0.022
recall     0.045  0.005  0.038  0.050
fscore     0.028  0.003  0.024  0.031
-------------------------------------

dpseg_f_run03_05/dpseg_f_run03_05.eval
token total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.021  0.001  0.019  0.022
recall     0.043  0.003  0.039  0.047
fscore     0.028  0.002  0.026  0.030
-------------------------------------
type total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.024  0.001  0.023  0.025
recall     0.065  0.004  0.062  0.071
fscore     0.035  0.001  0.033  0.037
-------------------------------------

dpseg_f_run03_30/dpseg_f_run03_30.eval
token total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.014  0.001  0.014  0.015
recall     0.047  0.002  0.045  0.050
fscore     0.022  0.001  0.021  0.024
-------------------------------------
type total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.020  0.001  0.018  0.022
recall     0.046  0.004  0.041  0.050
fscore     0.028  0.002  0.025  0.030
-------------------------------------

dpseg_f_run03_60/dpseg_f_run03_60.eval
token total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.014  0.001  0.013  0.015
recall     0.047  0.003  0.043  0.050
fscore     0.021  0.001  0.020  0.023
-------------------------------------
type total
-------------------------------------
measure    mean   std    min    max  
---------  -----  -----  -----  -----
precision  0.020  0.002  0.017  0.022
recall     0.044  0.005  0.037  0.050
fscore     0.027  0.003  0.023  0.031
-------------------------------------

